Search for two-neutrino double electron capture in $^{36}$Ar with the DarkSide-50 detector

Two-neutrino double electron capture is a rare nuclear decay where two electrons are simultaneously captured from the atomic shells and two neutrinos are emitted. We report on the first search for two-neutrino double electron capture in the $\textit{KK}$- and $\textit{KL}$-shells of $^{36}$Ar using the low-radioactivity liquid argon target from underground sources in the DarkSide-50 experiment. No statistically significant excess was observed with approximately 12 ton-day exposure of underground argon (UAr) and, taking into account the $^{36}$Ar isotopic abundance in UAr (0.007%), we set a limit on the half-life of the two-electron capture process in $^{36}$Ar of $T_{1/2} > 9.2 \times 10^{19}$ yr at 90% C.L. The sensitivity of the DarkSide-20k experiment, which will become operational in the next few years, was also evaluated and is expected to increase by a factor $\sim$100 with 10 years of expected operation and assuming the same $^{36}$Ar abundance as in the DarkSide-50 underground argon target.

==> readme-epjc.txt <==
In this distribution is included following files:

- SVJourn3 standart distribution;
- Additional files for the EPJC journal:

  svepjc3.clo        EPJC journal class option
  template-epjc.tex  EPJC template
  svjourn3-epjc.tex  EPJC sample (.tex}
  svjourn3-epjc.pdf  EPJC sample (.pdf)

